Measurement of the four-lepton invariant mass spectrum in 13 TeV proton-proton collisions with the ATLAS detector

A measurement of the four-lepton invariant mass spectrum is made with the ATLAS detector, using an integrated luminosity of 36.1 fb$^{-1}$ of proton-proton collisions at $\sqrt{s}$ = 13 TeV delivered by the Large Hadron Collider. The differential cross-section is measured for events containing two same-flavour opposite-sign lepton pairs. It exhibits a rich structure, with different mass regions dominated in the Standard Model by single $Z$ boson production, Higgs boson production, and $Z$ boson pair production, and non-negligible interference effects at high invariant masses. The measurement is compared with state-of-the-art Standard Model calculations, which are found to be consistent with the data. These calculations are used to interpret the data in terms of $gg\rightarrow ZZ \rightarrow 4\ell$ and $Z \rightarrow 4\ell$ subprocesses, and to place constraints on a possible contribution from physics beyond the Standard Model.

==> Metadata.txt <==
Title: Measurement of the four-lepton invariant mass spectrum in 13 TeV proton-proton collisions with the ATLAS detector

Comments: 51 pages in total, author list starting page 35, 15 figures, 3 tables, submitted to JHEP. All figures including auxiliary figures are available at  http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2017-09

Abstract: A measurement of the four-lepton invariant mass spectrum is made with the ATLAS detector, using an integrated luminosity of 
36.1 fb$^{-1}$ of proton-proton collisions at $\sqrt{s}$ = 13 TeV delivered by the Large Hadron Collider.
The differential cross-section is measured for events containing two same-flavour opposite-sign lepton pairs. It exhibits a 
rich structure, with different mass regions dominated in the Standard Model by single $Z$ boson production, Higgs boson production, and $Z$ boson pair production, and non-negligible interference effects at high invariant masses.
The measurement is compared 
with state-of-the-art Standard Model calculations, which are found to be consistent with the data. 
These calculations are used to interpret the data in terms of $gg\rightarrow ZZ \rightarrow 4\ell$ and $Z \rightarrow 4\ell$ subprocesses, and to place constraints on a possible contribution from physics beyond the Standard Model.

CERN preprint ID: CERN-EP-2018-318

